Assessing the $G_0W_0\Gamma^{(1)}_0$ approach: Beyond $G_0W_0$ with Hedin's full second-order self-energy contribution

We present and benchmark a self-energy approach for quasiparticle energy calculations that goes beyond Hedin's $GW$ approximation by adding the full second-order self-energy (FSOS-$W$) contribution. The FSOS-$W$ diagram involves two screened Coulomb interaction ($W$) lines and adding the FSOS-$W$ to the $GW$ self-energy can be interpreted as first-order vertex correction to $GW$ ($GW\Gamma^{(1)}$). Our FSOS-$W$ implementation is based on the resolution-of-identity technique and exhibits better than $O(N^5)$ scaling with system size for small to medium-sized molecules. We then present one-shot $GW\Gamma^{(1)}$ ($G_0W_0\Gamma^{(1)}_0$) benchmarks for the $GW$100 test set and a set of 24 acceptor molecules. For semilocal or hybrid density functional theory starting points, $G_0W_0\Gamma^{(1)}_0$ systematically outperforms $G_0W_0$ for the first vertical ionization potentials (vIPs) and electron affinities (vEAs) of both test sets. Finally, we demonstrate that a static FSOS-$W$ self-energy significantly underestimates the quasiparticle energies.

==> pics/Acceptor24/EA_CCSD.T.csv <==
system,index,gw.pbe,gws2ox.pbe,gwfsos.pbe,gw.pbe0,gws2ox.pbe0,gwfsos.pbe0,gw.hf,gws2ox.hf,gwfsos.hf
anthracene,1,0.611,-0.010,0.143,0.392,-0.147,0.005,0.054,-0.305,-0.164
acridine,2,0.588,-0.045,0.053,0.375,-0.173,-0.028,0.044,-0.321,-0.212
phenazine,3,0.590,-0.078,0.025,0.384,-0.181,-0.092,0.059,-0.313,-0.177
azulene,4,0.511,-0.197,-0.016,0.334,-0.274,-0.101,0.098,-0.315,-0.205
benzoquinone,5,0.634,0.040,-0.022,0.381,-0.086,-0.128,0.053,-0.231,-0.229
naphthalenedione,6,0.693,0.008,0.083,0.391,-0.128,-0.122,0.025,-0.296,-0.311
dichlone,7,0.636,-0.002,-0.005,0.383,-0.152,-0.167,0.069,-0.264,-0.258
F4-BQ,8,0.537,-0.067,-0.101,0.381,-0.094,-0.081,0.242,-0.050,-0.054
Cl4-BQ,9,0.587,-0.067,-0.073,0.380,-0.127,-0.102,0.136,-0.173,-0.190
nitrobenzene ,10,0.680,-0.117,-0.111,0.398,-0.206,-0.161,0.110,-0.253,-0.197
F4-benzenedicarbonitrile,11,0.683,-0.002,-0.097,0.417,-0.125,0.019,0.384,0.001,0.086
dinitro-benzonitrile,12,0.684,-0.047,-0.026,0.454,-0.138,-0.056,0.300,-0.080,-0.004
nitro-benzonitrile,13,0.692,-0.016,-0.037,0.451,-0.098,-0.055,0.254,-0.100,-0.036
benzonitrile,14,0.557,-0.129,-0.016,0.357,-0.227,-0.092,0.070,-0.298,-0.208
fumaronitrile,15,0.595,0.033,0.030,0.409,-0.049,-0.014,0.171,-0.105,-0.069
mDCNB,16,0.623,-0.078,0.055,0.422,-0.173,-0.026,0.162,-0.220,-0.122
TCNE,17,0.603,0.036,-0.012,0.491,0.021,0.046,0.418,0.113,0.181
TCNQ,18,0.645,0.175,0.202,0.524,0.132,0.157,0.405,0.136,0.214
maleic anhydride ,19,0.532,-0.063,-0.078,0.328,-0.158,-0.155,0.093,-0.202,-0.183
phthalimide,20,0.580,-0.100,-0.044,0.342,-0.225,-0.216,0.056,-0.320,-0.272
phthalic anhydride,21,0.584,-0.133,-0.078,0.359,-0.218,-0.128,0.099,-0.282,-0.246
Cl4-isobenzofurandione,22,0.555,-0.177,-0.045,0.361,-0.244,-0.173,0.200,-0.213,-0.097
NDCA,23,0.574,-0.039,0.023,0.375,-0.157,-0.029,0.104,-0.256,-0.167
BODIPY,24,0.408,-0.185,-0.063,0.256,-0.250,-0.089,0.007,-0.336,-0.249


==> pics/Acceptor24/IP_CCSD.T.csv <==
system,index,gw.pbe,gws2ox.pbe,gwfsos.pbe,gw.pbe0,gws2ox.pbe0,gwfsos.pbe0,gw.hf,gws2ox.hf,gwfsos.hf
anthracene,1,-0.404,-0.287,0.041,-0.197,-0.177,0.158,-0.008,,0.511
acridine,2,-0.479,-0.329,-0.072,-0.232,-0.186,0.135,0.224,0.138,0.400
phenazine,3,-0.528,-0.364,-0.105,-0.248,-0.184,0.079,0.248,0.170,
azulene,4,-0.373,-0.094,0.043,-0.179,-0.051,0.156,0.187,0.153,0.333
benzoquinone,5,-1.106,,-0.718,-0.266,0.069,0.121,1.037,1.382,1.248
naphthalenedione,6,-1.208,-0.807,-0.901,-0.276,0.056,0.138,0.365,0.403,0.536
dichlone,7,-1.035,-0.509,-0.688,-0.337,-0.192,0.020,0.455,0.449,0.633
F4-BQ,8,-1.030,-0.371,-0.646,-0.298,-0.094,0.126,0.769,0.714,0.927
Cl4-BQ,9,-0.717,-0.461,-0.266,-0.279,-0.164,0.125,0.594,0.530,0.744
nitrobenzene ,10,-0.490,-0.099,-0.069,-0.173,0.055,0.268,0.376,0.404,0.593
F4-benzenedicarbonitrile,11,-0.711,-0.273,-0.260,-0.280,0.000,0.196,0.635,0.662,0.852
dinitro-benzonitrile,12,-0.375,0.299,0.091,0.065,0.219,,0.848,0.828,1.064
nitro-benzonitrile,13,-0.569,0.014,-0.169,-0.175,-0.010,0.224,0.537,0.537,0.746
benzonitrile,14,-0.452,-0.199,-0.009,-0.179,-0.038,0.209,0.333,0.326,0.528
fumaronitrile,15,-0.659,-0.557,-0.286,-0.264,-0.262,0.052,0.413,0.283,0.532
mDCNB,16,-0.520,-0.283,-0.070,-0.192,-0.070,0.202,0.401,0.376,0.598
TCNE,17,-0.747,-0.622,-0.408,-0.276,-0.272,0.020,0.566,0.417,0.710
TCNQ,18,-0.560,-0.586,-0.292,-0.189,-0.289,0.004,0.617,0.425,0.720
maleic anhydride ,19,-0.950,-0.343,-0.496,-0.270,0.138,0.155,0.799,0.946,1.058
phthalimide,20,-0.892,-0.352,-0.454,-0.197,0.044,0.170,0.476,0.516,0.673
phthalic anhydride,21,-0.721,-0.191,-0.302,-0.194,0.039,0.244,0.421,0.453,0.593
Cl4-isobenzofurandione,22,-0.630,-0.309,-0.137,-0.225,-0.050,0.157,0.577,0.573,0.835
NDCA,23,-0.473,-0.257,-0.060,-0.190,-0.088,0.196,0.377,0.332,0.554
BODIPY,24,-0.237,-0.098,0.136,0.103,,,0.376,0.302,0.500


==> pics/CO_mol/sCoulomb.csv <==
frequency,homo,dval,lumo
0.00194775,11.593234,0.68488053,10.514887
0.01026677,11.593235,0.68488112,10.514888
0.0252504,11.593241,0.68488423,10.514891
0.04693132,11.593257,0.68489337,10.5149
0.07535249,11.593293,0.68491367,10.51492
0.11056994,11.593362,0.6849519,10.514957
0.15265326,11.593478,0.68501656,10.515021
0.20168592,11.593659,0.68511795,10.515121
0.25776567,11.593928,0.68526824,10.51527
0.32100492,11.594311,0.68548158,10.51548
0.39153124,11.594836,0.6857742,10.515769
0.46948795,11.595536,0.68616453,10.516155
0.55503466,11.59645,0.6866733,10.516659
0.64834808,11.59762,0.68732366,10.517304
0.74962274,11.599094,0.68814129,10.518115
0.85907189,11.600924,0.68915446,10.519124
0.97692849,11.603168,0.6903941,10.52036
1.1034463,11.605892,0.69189384,10.521862
1.238901,11.609167,0.69368998,10.523667
1.3835916,11.613071,0.6958214,10.525819
1.5378418,11.617689,0.69832941,10.528365
1.702002,11.623115,0.70125754,10.531357
1.8764502,11.62945,0.70465112,10.534851
2.0615949,11.636803,0.70855687,10.538907
2.2578767,11.645293,0.71302227,10.543592
2.4657706,11.655045,0.71809478,10.548975
2.685789,11.666195,0.723821,10.555132
2.9184843,11.678885,0.73024557,10.562143
3.1644519,11.693267,0.73741005,10.570092
3.4243341,11.709499,0.74535159,10.579068
3.6988235,11.727745,0.75410165,10.589163
3.9886677,11.748174,0.76368459,10.600474
4.2946735,11.77096,0.77411644,10.613098
4.6177124,11.796278,0.78540371,10.627136
4.9587266,11.824302,0.79754243,10.642686
5.3187348,11.855203,0.81051755,10.659848
5.6988398,11.889149,0.82430259,10.678719
6.1002364,11.926298,0.8388598,10.69939
6.5242201,11.966795,0.85414072,10.721947
6.9721968,12.010773,0.87008719,10.74647
7.4456946,12.058345,0.88663275,10.773027
7.9463753,12.109605,0.90370436,10.801675
8.476049,12.164623,0.92122443,10.83246
9.0366892,12.223441,0.93911288,10.865411
9.630451,12.286074,0.95728927,10.900543
10.259691,12.352507,0.9756748,10.937853
10.926988,12.422696,0.9941941,10.977324
11.635174,12.496561,1.0127768,11.018919
12.387354,12.573995,1.0313586,11.062585
13.18695,12.65486,1.0498823,11.108255
14.037731,12.738986,1.0682981,11.155844
14.943858,12.826179,1.086564,11.205255
15.909935,12.916217,1.1046453,11.256381
16.941069,13.008856,1.1225148,11.309101
18.042928,13.103833,1.1401516,11.363289
19.221827,13.200863,1.1575411,11.418808
20.48481,13.299649,1.1746735,11.475518
21.839758,13.399878,1.1915435,11.533273
23.295509,13.501228,1.208149,11.591919
24.862,13.603363,1.2244903,11.651301
26.550435,13.705943,1.240569,11.711254
28.373485,13.808615,1.2563874,11.771609
30.345522,13.911022,1.2719471,11.832189
32.482903,14.0128,1.2872484,11.892809
34.804304,14.113581,1.3022891,11.953274
37.331129,14.212992,1.3170643,12.01338
40.088001,14.31066,1.3315652,12.072917
43.103361,14.406215,1.3457788,12.131666
46.410199,14.499292,1.3596874,12.189406
50.046957,14.589536,1.373269,12.245912
54.058645,14.676609,1.3864975,12.300963
58.498238,14.760195,1.3993432,12.354344
63.428425,14.840004,1.411774,12.405849
68.923828,14.915778,1.423757,12.455285
75.073837,14.987295,1.4352598,12.502476
81.986258,15.054376,1.4462521,12.547267
89.792062,15.116883,1.4567074,12.589521
98.651623,15.174727,1.4666035,12.629122
108.76301,15.227863,1.4759237,12.665979
120.37315,15.276297,1.4846558,12.700021
133.793,15.32008,1.4927929,12.731201
149.41861,15.359312,1.5003317,12.759495
167.76065,15.394137,1.5072726,12.784907
189.4866,15.424742,1.5136193,12.807466
215.48239,15.45135,1.5193792,12.827231
246.94403,15.474219,1.5245627,12.844293
285.51771,15.493632,1.5291837,12.858777
333.51946,15.509885,1.5332574,12.870842
394.29098,15.523286,1.536799,12.880679
472.79716,15.534134,1.5398212,12.888507
576.67298,15.542724,1.5423355,12.894566
718.15173,15.549337,1.5443556,12.899105
917.8373,15.554247,1.5459054,12.902378
1212.6493,15.557721,1.5470263,12.904628
1674.188,15.56003,1.5477793,12.906085
2456.6522,15.56144,1.5482404,12.906956
3944.3776,15.562204,1.5484905,12.907422
7331.1646,15.562553,1.5486044,12.907633
18030.488,15.562672,1.5486433,12.907705
95040.287,15.562695,1.5486507,12.907718

